wav2letter++: The Fastest Open-source Speech Recognition System

This paper introduces wav2letter++, the fastest open-source deep learning speech recognition framework. wav2letter++ is written entirely in C++, and uses the ArrayFire tensor library for maximum efficiency. Here we explain the architecture and design of the wav2letter++ system and compare it to other major open-source speech recognition systems. In some cases wav2letter++ is more than 2x faster than other optimized frameworks for training end-to-end neural networks for speech recognition. We also show that wav2letter++'s training times scale linearly to 64 GPUs, the highest we tested, for models with 100 million parameters. High-performance frameworks enable fast iteration, which is often a crucial factor in successful research and model tuning on new datasets and tasks.

==> speed100m.dat <==
GPUs    OpenSeq2seq OpenSeq2seq_mixed	EspNet	wav2letter
1       2123	    1216	            1236	1110
2       1085	    612	                879	    700
4       577	        334	                446	    299
8       328	        202	                294	    155
16      182	        111	                189 	99
32      107	        64	                120	    55
64      70	        39	                98	    32



==> speed30m.dat <==
GPUs    OpenSeq2seq OpenSeq2seq_mixed EspNet  wav2letter
1   3049	2665	2555	2130
2   1739	1473	1687	1440
4   881 752 900 626
8   477	432	467	338
16  245	224	268	173
32  127	114	160	88
64  66	59	120	44



==> timings.dat <==
System        Featurization     Criterion  Optimization  Network
wav2letter++        1.52          11.38       1.71        103.01
ESPNet              6.4           12.6        8.7         107.4 
O-S2S(Mixed)        0.05          38          7           90    
OpenSeq2Seq         0.05          38          9           145   
Kaldi               0             250         0           43    

# Kaldi criterion is actually 280, but truncated to 220 so it can fit with an axis break
# Kaldi criterion is actually 1123, but truncated to 40 so it can fit with an axis break
